Improving Development Practices through Experimentation: an Industrial TDD Case

Test-Driven Development (TDD), an agile development approach that enforces the construction of software systems by means of successive micro-iterative testing coding cycles, has been widely claimed to increase external software quality. In view of this, some managers at Paf-a Nordic gaming entertainment company-were interested in knowing how would TDD perform at their premises. Eventually, if TDD outperformed their traditional way of coding (i.e., YW, short for Your Way), it would be possible to switch to TDD considering the empirical evidence achieved at the company level. We conduct an experiment at Paf to evaluate the performance of TDD, YW and the reverse approach of TDD (i.e., ITL, short for Iterative-Test Last) on external quality. TDD outperforms YW and ITL at Paf. Despite the encouraging results, we cannot recommend Paf to immediately adopt TDD as the difference in performance between YW and TDD is small. However, as TDD looks promising at Paf, we suggest to move some developers to TDD and to run a future experiment to compare the performance of TDD and YW. TDD slightly outperforms ITL in controlled experiments for TDD novices. However, more industrial experiments are still needed to evaluate the performance of TDD in real-life contexts.

==> readme.txt <==
This directory holds the 3 components of the SVMultln tool package:

(1) a subdirectory "styles" with
- the document class "svmultln.cls",
- the class option "svlnbip.clo" for the LNBIP series,
- the Springer MakeIndex style file "sprmindx.sty"
- a BibTeX style "splncs.bst" (same as for the well known
  Springer LNCS series and borrowed from there)

(2) a subdirectory "author" containing

    - a subdirectory "instructions" with
      -- the pdf file "quickstart.pdf" with "essentials" for
         an easy implementation of the "SVMultln" package (1 page)
      -- the pdf file "typeinst.pdf" with style and
         coding instructions specific to the subject area
         or book series you are writing for.
      -- the corresponding LaTeX source "typeinst.tex" that also can
         serve as a template for your contribution.

      Tip: Follow these instructions to set up your files, to type in
           your text and to obtain a consistent formal style; use these
           pages as checklists before you submit your ready-to-print
           manuscript.

    - a subdirectory "templates" with
      -- the sample root file "lnbip.tex"
         with preset class options, packages and coding examples;
      -- the corresponding pdf file "lnbip.pdf"
         as an example of a contribution to a LNBIP volume

      Tip: Copy all these files to your working directory,
           run LaTeX and produce your own example *.dvi file, or
           run pdfLaTeX and produce your own example *.pdf file,
           rename the template files as you see fit and
           use them for your own input.

    - a link to the directory "styles" (see position (1) above)

(3) a subdirectory "editor" containing

    - a subdirectory "instructions" with
      -- the pdf file "edinst.pdf" with step-by-step instructions
         for the volume editor containing all information on
         the workflow and listing the requirements
      -- a ZIP archive "lnbip2de.zip" that demonstrates how to
         generate the front- and backmatter (preface, table of
         contents, and author index) - thus "faking" a complete
         volume without combining all contributions to a single run
         --- "lnbipde2.tex" (LaTeX source, use it as template)
         --- "preface.tex" (LaTeX source of preface)
         --- "sprmindx.sty" (makeindex style for Springer layout)
         --- "lnbipde2.pdf" (resulting output)

    - a subdirectory "templates" with
      -- the sample root file "editor.tex"
         with preset class options, packages and coding examples;
      -- the sample text files
         --- "preface.tex" (preface),
         --- "author.tex" (first contribution),
         --- "author2.tex" (second contribution),
      -- the resulting pdf file "editor.pdf" as an example of a
         "complete volume"

         Tip: Copy all these files to your working directory,
              run LaTeX and produce your own example *.dvi file, or
              run pdfLaTeX and produce your own example *.pdf file,
              rename the template files as you see fit and
              use them as emulation for your own input.

    - a link to the directory "styles" (see position (1) above)

Contact in case of general problems and questions on the workflow
        lnbip@springer.com  (LNBIP editorial office)

        in case of TeXnical problems (installation and usage of package)
        texhelp@springer.de

